TRACE: Topology-Aware Reconnection via Prediction-Adaptive Connectivity Enforcement for Thin-Structure Segmentation

Thin, elongated structures are particularly sensitive to connectivity errors, as even a few local segmentation mistakes can disrupt otherwise continuous paths. Existing skeleton-based objectives typically supervise fixed centerline locations and do not account for alternative local routes that may restore connectivity. We propose TRACE, a topology-aware, prediction-adaptive objective that uses a target skeleton to define required local connections. For each connection, TRACE identifies the easiest valid reconnection under the current prediction and jointly supervises its bottleneck with the corresponding skeleton point. The supervision thus adapts to the evolving prediction rather than remaining fixed to the centerline. We further introduce a topology-aware skeleton carrier that preserves both foreground and class-specific topology, enabling reliable definition of these connections. Extensive experiments across six 2D and 3D benchmarks show that TRACE improves connectivity and topology while maintaining strong segmentation accuracy with low training overhead. Code will be released upon acceptance.

==> LICENSES.txt <==
Bibliography style attribution and modification notice

trace_fullname.bst is derived from the supplied ieeenat_fullname.bst.
Modification: source comments removed; executable formatting logic unchanged.
The modified file is renamed to identify it as a modified work.
The original header and license notice are preserved below.
License: https://www.latex-project.org/lppl/

File: `abbrvnat.bst'
A modification of `abbrv.bst' for use with natbib package 

Copyright 1993-2007 Patrick W Daly
Max-Planck-Institut f\"ur Sonnensystemforschung
Max-Planck-Str. 2
D-37191 Katlenburg-Lindau
Germany
E-mail: daly@mps.mpg.de

This program can be redistributed and/or modified under the terms
of the LaTeX Project Public License Distributed from CTAN
archives in directory macros/latex/base/lppl.txt; either
version 1 of the License, or any later version.

Version and source file information:
\ProvidesFile{natbst.mbs}[2007/11/26 1.93 (PWD)]

BibTeX `plainnat' family
  version 0.99b for BibTeX versions 0.99a or later,
  for LaTeX versions 2.09 and 2e.

For use with the `natbib.sty' package; emulates the corresponding
  member of the `plain' family, but with author-year citations.

With version 6.0 of `natbib.sty', it may also be used for numerical
  citations, while retaining the commands \citeauthor, \citefullauthor,
  and \citeyear to print the corresponding information.

For version 7.0 of `natbib.sty', the KEY field replaces missing
  authors/editors, and the date is left blank in \bibitem.

Includes field EID for the sequence/citation number of electronic journals
 which is used instead of page numbers.

Includes fields ISBN and ISSN.

Includes field URL for Internet addresses.

Includes field DOI for Digital Object Idenfifiers.

Works best with the url.sty package of Donald Arseneau.

Works with identical authors and year are further sorted by
  citation key, to preserve any natural sequence.


